Handbook of LHC Higgs Cross Sections: 3. Higgs Properties

This Report summarizes the results of the activities in 2012 and the first half of 2013 of the LHC Higgs Cross Section Working Group. The main goal of the working group was to present the state of the art of Higgs Physics at the LHC, integrating all new results that have appeared in the last few years. This report follows the first working group report Handbook of LHC Higgs Cross Sections: 1. Inclusive Observables (CERN-2011-002) and the second working group report Handbook of LHC Higgs Cross Sections: 2. Differential Distributions (CERN-2012-002). After the discovery of a Higgs boson at the LHC in mid-2012 this report focuses on refined prediction of Standard Model (SM) Higgs phenomenology around the experimentally observed value of 125-126 GeV, refined predictions for heavy SM-like Higgs bosons as well as predictions in the Minimal Supersymmetric Standard Model and first steps to go beyond these models. The other main focus is on the extraction of the characteristics and properties of the newly discovered particle such as couplings to SM particles, spin and CP-quantum numbers etc.

==> YRHXS3_HH/Thor_HWW_lnln/CutEfficiencyData/Cut_Efficiencies_500GeV.txt <==
Fraction of cross-section remaining after cuts: 
                        S+I             Reweighted
Preselection cuts       0.866415        0.868854
Kinematic cuts          0.632556        0.625691
                        Additive        Multiplicative  Intermediate
Preselection cuts       0.875031        0.870967        0.873829
Kinematic cuts          0.626732        0.625492        0.626146



==> YRHXS3_HH/Thor_HWW_lnln/CutEfficiencyData/Cut_Efficiencies_600GeV.txt <==
Fraction of cross-section remaining after cuts: 
                        S+I             Reweighted
Preselection cuts       0.876930	0.879919
Kinematic cuts          0.640973        0.630267
                        Additive        Multiplicative  Intermediate
Preselection cuts       0.888428        0.883361        0.886993
Kinematic cuts          0.631926        0.630119        0.631054



==> YRHXS3_HH/Thor_HWW_lnln/CutEfficiencyData/Cut_Efficiencies_700GeV.txt <==
Fraction of cross-section remaining after cuts: 
                        S+I             Reweighted
Preselection cuts       0.880425        0.884147
Kinematic cuts          0.648836        0.633028
                        Additive        Multiplicative  Intermediate
Preselection cuts       0.894815        0.889243        0.892057
Kinematic cuts          0.635295        0.632796        0.633526



==> YRHXS3_HH/Thor_HWW_lnln/CutEfficiencyData/Cut_Efficiencies_900GeV.txt <==
Fraction of cross-section remaining after cuts: 
                        S+I             Reweighted
Preselection cuts       0.876166        0.881239
Kinematic cuts          0.661190 	0.634992
                        Additive        Multiplicative  Intermediate
Preselection cuts       0.895012        0.89085 	0.895178
Kinematic cuts          0.638197        0.63485 	0.636239



==> YRHXS3_HH/Thor_HWW_lnln/CutEfficiencyData/Cut_efficiencies_400GeV.txt <==
Regular cuts:

Fraction of cross-section remaining after cuts: 
                        S+I             Reweighted
Preselection cuts       0.844945        0.846989
Kinematic cuts          0.624508        0.619817
                        Additive        Multiplicative  Intermediate
Preselection cuts       0.851246        0.848065        0.850252
Kinematic cuts          0.620234        0.619517        0.619863




CMS cuts:

Fraction of cross-section remaining after cuts: 
                        S+I             Reweighted
Preselection cuts       0.561015        0.550817
Kinematic cuts          0.316541        0.315124
                        Additive        Multiplicative  Intermediate
Preselection cuts       0.553305        0.550518        0.552102
Kinematic cuts          0.318856        0.318414        0.319407


